Aquarium: A Fully Differentiable Fluid-Structure Interaction Solver for Robotics Applications

We present Aquarium, a differentiable fluid-structure interaction solver for robotics that offers stable simulation, accurately coupled fluid-robot physics in two dimensions, and full differentiability with respect to fluid and robot states and parameters. Aquarium achieves stable simulation with accurate flow physics by directly integrating over the incompressible Navier-Stokes equations using a fully implicit Crank-Nicolson scheme with a second-order finite-volume spatial discretization. The fluid and robot physics are coupled using the immersed-boundary method by formulating the no-slip condition as an equality constraint applied directly to the Navier-Stokes system. This choice of coupling allows the fluid-structure interaction to be posed and solved as a nonlinear optimization problem. This optimization-based formulation is then exploited using the implicit-function theorem to compute derivatives. Derivatives can then be passed to downstream gradient-based optimization or learning algorithms. We demonstrate Aquarium's ability to accurately simulate coupled fluid-robot physics with numerous 2D examples, including a cylinder in free stream and a soft robotic fish tail with hardware validation. We also demonstrate Aquarium's ability to provide analytical gradients by performing gradient-based shape-and-gait optimization of an oscillating diamond foil to maximize its generated thrust.

==> figures/BFGS_reward_iteration_history.tikz <==
% Recommended preamble:
\begin{tikzpicture}
\begin{axis}[xmajorgrids, ymajorgrids, xlabel={BFGS Iteration}, ylabel={Thrust (N/m)}, xmin={-1}, xmax={15}, ymin={-16}, ymax={7},
    extra y ticks={-15, -5, 5}]
    \addplot+[no marks, very thick, color={blue}]
        coordinates {
            (0,-14.923934790787456)
            (1,-6.3713389079846285)
            (2,-1.5010037396179985)
            (3,0.35346820889243497)
            (4,4.560892732222185)
            (5,5.078806101402659)
            (6,5.632069784187485)
            (7,5.745657213680643)
            (8,5.774013543980128)
            (9,5.774497771237385)
            (10,5.774688087697598)
            (11,5.774737371301545)
            (12,5.774741739302312)
            (13,5.774741976418116)
            (14,5.774741984544085)
        }
        ;
\end{axis}
\end{tikzpicture}


==> figures/BFGS_thrust_time_history.tikz <==
% Recommended preamble:
\begin{tikzpicture}
\begin{axis}[xmajorgrids, ymajorgrids, xlabel={Time (s)}, ylabel={Thrust (N/m)}, legend pos={north west}, legend columns={2}, legend cell align={left}, xmin={0.02}, xmax={0.495}, ymin={-22}, ymax={32}, ylabel near ticks,
    extra y ticks={-10, 10, 30}]
    \addplot+[no marks, very thick, color={rgb,1:red,0.2196;green,0.5961;blue,0.149}]
        coordinates {
            (0.02,-16.41069495700703)
            (0.025,-16.361893566401925)
            (0.03,-15.857599186693728)
            (0.035,-14.543594129932135)
            (0.04,-12.955164247083887)
            (0.045,-14.494086729924112)
            (0.05,-13.056068783679626)
            (0.055,-13.16294368159345)
            (0.06,-11.723665814549939)
            (0.065,-14.332465328748038)
            (0.07,-12.102569875653666)
            (0.075,-11.865675809334078)
            (0.08,-12.199198680880464)
            (0.085,-12.44704281968626)
            (0.09,-12.25971657065499)
            (0.095,-12.500712124972504)
            (0.1,-12.656597889474044)
            (0.105,-12.897294512345313)
            (0.11,-15.669906730060088)
            (0.115,-14.81875218729957)
            (0.12,-17.83294145254872)
            (0.125,-16.280996541601233)
            (0.13,-18.36514935650727)
            (0.135,-19.498983944182417)
            (0.14,-19.696449509249188)
            (0.145,-17.814429758907163)
            (0.15,-19.98668080012413)
            (0.155,-19.867397574603398)
            (0.16,-19.053494316801967)
            (0.165,-18.093933284131094)
            (0.17,-17.342039799972444)
            (0.175,-16.967336641952187)
            (0.18,-16.783697489786505)
            (0.185,-16.778637074353796)
            (0.19,-16.781148119297853)
            (0.195,-14.501115389923674)
            (0.2,-14.182571349386222)
            (0.205,-15.070368255408068)
            (0.21,-15.303821433709027)
            (0.215,-10.963164798296702)
            (0.22,-13.676851980613769)
            (0.225,-10.36623172856241)
            (0.23,-13.540348043721549)
            (0.235,-10.04200870927996)
            (0.24,-9.746310484170852)
            (0.245,-9.704340498266001)
            (0.25,-9.891906894667112)
            (0.255,-9.93306621455785)
            (0.26,-10.772648401125004)
            (0.265,-11.228666776179992)
            (0.27,-12.067286147116427)
            (0.275,-13.782969223445612)
            (0.28,-15.15867868402172)
            (0.285,-16.464288743206307)
            (0.29,-17.06113743151555)
            (0.295,-18.57668493591987)
            (0.3,-17.793687210799778)
            (0.305,-16.982459987041146)
            (0.31,-17.98906879354999)
            (0.315,-17.9648679299843)
            (0.32,-17.587629597487204)
            (0.325,-17.201696645460544)
            (0.33,-16.814237478277004)
            (0.335,-16.470423459896008)
            (0.34,-16.128025223638748)
            (0.345,-15.553734599633144)
            (0.35,-14.197125066578332)
            (0.355,-14.358093782787067)
            (0.36,-15.301489033439529)
            (0.365,-15.541876358020286)
            (0.37,-15.825325582764266)
            (0.375,-13.499674147852328)
            (0.38,-14.108971842569156)
            (0.385,-15.613462220195858)
            (0.39,-11.653382041928374)
            (0.395,-14.71138340544243)
            (0.4,-11.624103449167889)
            (0.405,-11.096676036263698)
            (0.41,-10.554942375854132)
            (0.415,-10.647662356860765)
            (0.42,-10.548858291840896)
            (0.425,-10.86850981320811)
            (0.43,-11.402289599690219)
            (0.435,-11.646725219758464)
            (0.44,-12.48161144046829)
            (0.445,-14.574469877825296)
            (0.45,-14.84029764103843)
            (0.455,-16.547811712118826)
            (0.46,-17.076367233050576)
            (0.465,-16.11147854986057)
            (0.47,-17.306628889264108)
            (0.475,-17.616105388079255)
            (0.48,-17.681516728540526)
            (0.485,-17.489702058199907)
            (0.49,-16.572455105245815)
            (0.495,-16.024432033394937)
        }
        ;
    \addplot+[no marks, very thick, color={rgb,1:red,0.5843;green,0.3451;blue,0.698}]
        coordinates {
            (0.02,-3.016543060862492)
            (0.025,-3.660284614690537)
            (0.03,-5.410321040491522)
            (0.035,-3.876598800879122)
            (0.04,-4.9742967372774665)
            (0.045,-5.381320002793028)
            (0.05,-6.463189514313288)
            (0.055,-6.650500486899606)
            (0.06,-5.61388178843617)
            (0.065,-6.624471506634116)
            (0.07,-6.475702220473127)
            (0.075,-5.985129031508445)
            (0.08,-6.010357780241288)
            (0.085,-5.968905919539826)
            (0.09,-5.252730695199617)
            (0.095,-6.378809317361476)
            (0.1,-6.301809355091883)
            (0.105,-6.423473633963369)
            (0.11,-6.959281311499431)
            (0.115,-6.229034454666095)
            (0.12,-6.775670276629901)
            (0.125,-6.6427195973163995)
            (0.13,-7.816593620718762)
            (0.135,-6.487667816925478)
            (0.14,-6.983604243837381)
            (0.145,-6.0519221650403)
            (0.15,-5.874946535561678)
            (0.155,-6.648835632108521)
            (0.16,-5.946544011890109)
            (0.165,-6.016695276412779)
            (0.17,-5.635127559536272)
            (0.175,-5.70627044721066)
            (0.18,-5.549468747431435)
            (0.185,-5.434075590037623)
            (0.19,-6.50626693099111)
            (0.195,-6.345244439330472)
            (0.2,-6.342881050083085)
            (0.205,-6.819886315664271)
            (0.21,-6.5389642111586)
            (0.215,-7.813271015373754)
            (0.22,-7.742093068754591)
            (0.225,-7.389904542203434)
            (0.23,-7.430314875393192)
            (0.235,-7.5751992023099435)
            (0.24,-7.1865685510112405)
            (0.245,-6.610436242452482)
            (0.25,-6.913028732118613)
            (0.255,-5.8662234405186835)
            (0.26,-6.123869740160927)
            (0.265,-6.256238833790539)
            (0.27,-6.2264253556908296)
            (0.275,-6.871257572490386)
            (0.28,-5.668579075553112)
            (0.285,-6.277800354215518)
            (0.29,-5.766220939172989)
            (0.295,-6.135978751523527)
            (0.3,-6.1088325842676)
            (0.305,-6.872829350281937)
            (0.31,-4.85422428538123)
            (0.315,-5.603014378776065)
            (0.32,-5.600291374154135)
            (0.325,-5.66665203578066)
            (0.33,-5.4674473853518535)
            (0.335,-5.649502169019147)
            (0.34,-5.286839849307342)
            (0.345,-5.404662106424859)
            (0.35,-6.0532526753784035)
            (0.355,-6.417639952606297)
            (0.36,-5.94077055451457)
            (0.365,-7.314954223120535)
            (0.37,-6.492871840433132)
            (0.375,-6.418629904753092)
            (0.38,-7.670176387381261)
            (0.385,-7.599515802628243)
            (0.39,-7.673429192499036)
            (0.395,-7.091704131688431)
            (0.4,-7.61429745809803)
            (0.405,-7.234391069081103)
            (0.41,-6.688797065292377)
            (0.415,-6.873302907448661)
            (0.42,-6.161356369349359)
            (0.425,-5.739617041144487)
            (0.43,-6.328723303634801)
            (0.435,-6.148122215805202)
            (0.44,-6.438599845375246)
            (0.445,-5.827510512222354)
            (0.45,-5.617708864414918)
            (0.455,-5.9002227678857135)
            (0.46,-5.128647412405089)
            (0.465,-6.984164329146077)
            (0.47,-5.197125944075969)
            (0.475,-4.852704210920448)
            (0.48,-5.687362969995685)
            (0.485,-4.816234400877375)
            (0.49,-4.909062584036996)
            (0.495,-5.624836946310243)
        }
        ;
    \addplot+[no marks, very thick, color={rgb,1:red,1.0;green,0.6471;blue,0.0}]
        coordinates {
            (0.02,9.35987186680411)
            (0.025,9.990859535610554)
            (0.03,7.598190555806556)
            (0.035,7.575697990992064)
            (0.04,5.884358813934081)
            (0.045,4.509904067044331)
            (0.05,3.332330527310948)
            (0.055,1.0486938631000087)
            (0.06,-0.34093066088600765)
            (0.065,-0.10195595527277841)
            (0.07,-1.6956878502200272)
            (0.075,-1.8969160103833296)
            (0.08,-2.5994789753380596)
            (0.085,-1.3929799323331782)
            (0.09,-2.224330701755615)
            (0.095,-1.22488366583013)
            (0.1,-0.5328941375599971)
            (0.105,-0.8015397372305073)
            (0.11,-0.05320880024540867)
            (0.115,-0.11189990732117937)
            (0.12,0.6758008296067018)
            (0.125,2.2020176243765155)
            (0.13,3.82912927798909)
            (0.135,5.716901392596529)
            (0.14,6.977703771905998)
            (0.145,7.765480283445186)
            (0.15,10.104179407249532)
            (0.155,10.66675823291172)
            (0.16,12.19148955581614)
            (0.165,12.811307002878126)
            (0.17,12.513368389267862)
            (0.175,12.57563801130908)
            (0.18,12.228578778384376)
            (0.185,11.280185531880388)
            (0.19,10.070777979044156)
            (0.195,9.293296217244999)
            (0.2,6.875666046630396)
            (0.205,5.750344744668883)
            (0.21,3.897110876581512)
            (0.215,1.758169043684576)
            (0.22,1.1058340062986227)
            (0.225,-0.5430061343066189)
            (0.23,-1.171566778962536)
            (0.235,-2.3003931213193893)
            (0.24,-2.4261004093118306)
            (0.245,-1.8935837515346312)
            (0.25,-1.6158783445875187)
            (0.255,-2.506080543274414)
            (0.26,-1.1064757112761816)
            (0.265,-0.3836932419581191)
            (0.27,-0.15409789678596386)
            (0.275,0.4172438879408553)
            (0.28,1.2002786267574255)
            (0.285,1.9323128527615656)
            (0.29,3.062232984096478)
            (0.295,4.175457016700144)
            (0.3,5.070594738147003)
            (0.305,7.32956692657524)
            (0.31,8.997472145573179)
            (0.315,10.02496789810237)
            (0.32,11.397667683112962)
            (0.325,12.729210444909691)
            (0.33,13.420131961666478)
            (0.335,13.796061787082374)
            (0.34,13.26861943879871)
            (0.345,12.819502786857333)
            (0.35,12.392834729934163)
            (0.355,10.759934147753828)
            (0.36,8.973803066898919)
            (0.365,8.19152781189366)
            (0.37,5.8614709797725535)
            (0.375,4.375466345143974)
            (0.38,2.587689311828868)
            (0.385,1.2356243403809941)
            (0.39,0.4092309270790298)
            (0.395,-0.8679843054045805)
            (0.4,-1.530696090798714)
            (0.405,-2.006154447974199)
            (0.41,-1.885636606174454)
            (0.415,-2.0763923758929157)
            (0.42,-1.5914150549362367)
            (0.425,-1.3416819731122078)
            (0.43,-0.7763362903739267)
            (0.435,-0.40582236897615825)
            (0.44,0.20990242320151398)
            (0.445,0.9739328864551599)
            (0.45,1.2584551095630736)
            (0.455,2.1964972071964293)
            (0.46,3.8581316975583597)
            (0.465,5.237750895517954)
            (0.47,5.910300762086477)
            (0.475,7.607541780798273)
            (0.48,9.864439886020392)
            (0.485,10.37126051905134)
            (0.49,11.75038762193732)
            (0.495,12.752222461776954)
        }
        ;
    \addplot+[no marks, very thick, color={rgb,1:red,0.0;green,0.0;blue,0.0}]
        coordinates {
            (0.02,11.888704113338108)
            (0.025,10.912740624041994)
            (0.03,10.016922865564934)
            (0.035,8.953701703771921)
            (0.04,6.862646589297506)
            (0.045,5.83752160764116)
            (0.05,3.7550405607034234)
            (0.055,1.53683866253727)
            (0.06,0.02938589670072399)
            (0.065,-1.0971671317967182)
            (0.07,-0.9060572873770886)
            (0.075,-1.6863625349435212)
            (0.08,-1.9170099456249685)
            (0.085,-2.416684309771097)
            (0.09,-2.6218091636290812)
            (0.095,-0.6166913707765803)
            (0.1,-2.16278504499011)
            (0.105,-0.5818557553119766)
            (0.11,0.04018998855447641)
            (0.115,0.2193286123331606)
            (0.12,1.1019236494938307)
            (0.125,2.205576531345954)
            (0.13,2.8762024496716125)
            (0.135,5.392202599139591)
            (0.14,6.500689282209823)
            (0.145,8.340050050525882)
            (0.15,10.018919122139282)
            (0.155,11.815425837100314)
            (0.16,13.296727059076682)
            (0.165,14.773725213981212)
            (0.17,15.15922774069899)
            (0.175,14.832164701236461)
            (0.18,14.043978645235617)
            (0.185,13.255153267163873)
            (0.19,11.916327956286004)
            (0.195,10.14182748200046)
            (0.2,8.30738779368906)
            (0.205,7.000433618215096)
            (0.21,4.101257844268335)
            (0.215,2.85467082046152)
            (0.22,1.2790565010136663)
            (0.225,-0.025899951345493916)
            (0.23,-1.6690846688960232)
            (0.235,-1.7786834246936283)
            (0.24,-1.9341899508091085)
            (0.245,-2.121313664011099)
            (0.25,-2.6465267030379995)
            (0.255,-2.692641300321986)
            (0.26,-0.6160417204125186)
            (0.265,-1.7015277772893964)
            (0.27,0.09920699199136357)
            (0.275,0.5138375564720767)
            (0.28,0.5709417882868828)
            (0.285,1.873557721139933)
            (0.29,2.826362310681804)
            (0.295,4.090606851305266)
            (0.3,5.408350719997138)
            (0.305,6.0371405475295425)
            (0.31,8.824760737025146)
            (0.315,10.213796727290246)
            (0.32,12.491610706458403)
            (0.325,14.116399719078252)
            (0.33,15.215173703904934)
            (0.335,15.796581226867435)
            (0.34,15.845338176412243)
            (0.345,15.671187543481865)
            (0.35,14.090396503672556)
            (0.355,13.113131385546989)
            (0.36,11.649860413532892)
            (0.365,9.823415102358652)
            (0.37,7.6487750476362235)
            (0.375,5.476457501538864)
            (0.38,4.065532724628434)
            (0.385,2.094142747531592)
            (0.39,1.2021396153439328)
            (0.395,-1.4566446597164695)
            (0.4,-2.125243247566959)
            (0.405,-2.463202503486577)
            (0.41,-2.48709791900843)
            (0.415,-2.319258515183061)
            (0.42,-1.851852908924955)
            (0.425,-1.5262269919619789)
            (0.43,-0.9971873826121417)
            (0.435,-0.9582399699478245)
            (0.44,-0.4172364200629398)
            (0.445,0.31131327778593904)
            (0.45,1.10631410395412)
            (0.455,2.0314624772302663)
            (0.46,3.722836323437087)
            (0.465,5.40335116117055)
            (0.47,7.019363414059594)
            (0.475,7.478863643510612)
            (0.48,9.928321762047652)
            (0.485,11.20569418579547)
            (0.49,12.688002414129002)
            (0.495,14.581021443132173)
        }
        ;
    \legend{{Initial},{Iteration 1},{Iteration 5},{Converged (Iteration 14)}}
\end{axis}
\end{tikzpicture}

